Search for new phenomena using the invariant mass distribution of same-flavour opposite-sign dilepton pairs in events with missing transverse momentum in $\sqrt{s}=13$ TeV $pp$ collisions with the ATLAS detector

A search for new phenomena in final states containing an $e^+e^-$ or $\mu^+\mu^-$ pair, jets, and large missing transverse momentum is presented. This analysis makes use of proton--proton collision data with an integrated luminosity of $36.1 \; \mathrm{fb}^{-1}$, collected during 2015 and 2016 at a centre-of-mass energy $\sqrt{s}$ = 13 TeV with the ATLAS detector at the Large Hadron Collider. The search targets the pair production of supersymmetric coloured particles (squarks or gluinos) and their decays into final states containing an $e^+e^-$ or $\mu^+\mu^-$ pair and the lightest neutralino ($\tilde{\chi}_1^0$) via one of two next-to-lightest neutralino ($\tilde{\chi}_2^0$) decay mechanisms: $\tilde{\chi}_2^0 \rightarrow Z \tilde{\chi}_1^0$, where the $Z$ boson decays leptonically leading to a peak in the dilepton invariant mass distribution around the $Z$ boson mass; and $\tilde{\chi}_2^0 \rightarrow \ell^+\ell^- \tilde{\chi}_1^0$ with no intermediate $\ell^+\ell^-$ resonance, yielding a kinematic endpoint in the dilepton invariant mass spectrum. The data are found to be consistent with the Standard Model expectation. Results are interpreted using simplified models, and exclude gluinos and squarks with masses as large as 1.85 TeV and 1.3 TeV at 95% confidence level, respectively.

==> Metadata.txt <==
Title: Search for new phenomena using the invariant mass distribution of same-flavour opposite-sign dilepton pairs in events with missing transverse momentum in $\boldmath\sqrt{s}=13$ TeV $\boldmath pp$ collisions with the ATLAS detector

Title: Search for new phenomena using the invariant mass distribution of same-flavour opposite-sign dilepton pairs in events with missing transverse momentum in √s=13 TeV pp collisions with the ATLAS detector

Abstract: A search for new phenomena in final states containing an $e^+e^-$ or $\mu^+\mu^-$ pair,
jets, and large missing transverse momentum is presented. 
This analysis makes use of proton--proton collision data with an integrated luminosity of $36.1 \mathrm{fb}^{-1}$, 
collected during 2015 and 2016 at a centre-of-mass energy $\sqrt{s}$ = 13 TeV with the ATLAS detector at the Large Hadron Collider.
The search targets the pair production of supersymmetric coloured particles (squarks or gluinos) and their decays into final states containing an $e^+e^-$ or $\mu^+\mu^-$ pair
and the lightest neutralino ($\tilde{\chi}_1^0$) via one of two 
next-to-lightest neutralino ($\tilde{\chi}_2^0$) decay mechanisms: $\tilde{\chi}_2^0 \rightarrow Z \tilde{\chi}_1^0$, where the $Z$ boson decays leptonically 
leading to a peak in the dilepton invariant mass distribution around the $Z$ boson mass; 
and $\tilde{\chi}_2^0 \rightarrow \ell^+\ell^- \tilde{\chi}_1^0$ with no intermediate $\ell^+\ell^-$ resonance,
yielding a kinematic endpoint in the dilepton invariant mass spectrum. 
The data are found to be consistent with the Standard Model expectation.
Results are interpreted using simplified models, and 
exclude gluinos and squarks with masses as large as 1.85 TeV and 1.3 TeV at 95\% confidence level, respectively.

Abstract: A search for new phenomena in final states containing an e<sup>+</sup>e<sup>-</sup> or &mu;<sup>+</sup>&mu;<sup>-</sup> pair, jets, and large missing transverse momentum is presented. This analysis makes use of proton-proton collision data with an integrated luminosity of 36.1 fb<sup>−1</sup>, collected during 2015 and 2016 at a centre-of-mass energy &radic;s = 13 TeV with the ATLAS detector at the Large Hadron Collider. The search targets the pair production of supersymmetric coloured particles (squarks or gluinos) and their decays into final states containing an e<sup>+</sup>e<sup>-</sup> or &mu;<sup>+</sup>&mu;<sup>-</sup> pair and the lightest neutralino (&chi;&#771;<sub>1</sub><sup>0</sup>) via one of two next-to-lightest neutralino (&chi;&#771;<sub>2</sub><sup>0</sup>) decay mechanisms: &chi;&#771;<sub>2</sub><sup>0</sup> &rarr; Z &chi;&#771;<sub>1</sub><sup>0</sup>, where the Z boson decays leptonically leading to a peak in the dilepton invariant mass distribution around the Z boson mass; and &chi;&#771;<sub>2</sub><sup>0</sup> &rarr; &#8467;<sup>+</sup>&#8467;<sup>-</sup> &chi;&#771;<sub>1</sub><sup>0</sup> with no intermediate &#8467;<sup>+</sup>&#8467;<sup>-</sup> resonance, yielding a kinematic endpoint in the dilepton invariant mass spectrum. The data are found to be consistent with the Standard Model expectation. Results are interpreted using simplified models, and exclude gluinos and squarks with masses as large as 1.85 TeV and 1.3 TeV at 95% confidence level, respectively.

Comments: 61 pages in total, authorlist starting page 45, 15 figures, 8 tables, submitted to EPJC.  All figures including auxiliary figures are available at http://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/SUSY-2016-33

